Bounds on the mosaic number of Legendrian Knots

Mosaic tiles were first introduced by Lomonaco and Kauffman in 2008 to describe quantum knots, and have since been studied for their own right. Using a modified set of tiles, front projections of Legendrian knots can be built from mosaics as well. In this work, we compute lower bounds on the mosaic number of Legendrian knots in terms of their classical invariants. We also provide a class of examples that imply sharpness of these bounds in certain cases. An additional construction of Legendrian unknots provides an upper bound on the mosaic number of Legendrian unknots. We also adapt a result of Oh, Hong, Lee, and Lee to give an algorithm to compute the number of Legendrian link mosaics of any given size. Finally, we use a computer search to provide an updated census of known mosaic numbers for Legendrian knots, including all Legendrian knots whose mosaic number is 6 or less.

==> Appendices/mosaics.dat <==
n a
1 0
2 0.693147181
3 2.995732274
4 7.315883505
5 13.76214354
6 22.37274392
7 33.16879818
8 46.16395495
9 61.36768661
10 78.78680372
11 98.42626818

==> Appendices/ratios.dat <==
n b
1 0
2 0
3 -0.09531018
4 -0.54507286
5 -1.484623754
6 -2.96953003
7 -5.022525446
8 -7.649300533
9 -10.84770978
10 -14.61309622
11 -21.24337613
